A Radio Polarimetric Study to Disentangle AGN Activity and Star-Formation in Seyfert Galaxies

To understand the origin of radio emission in radio-quiet AGN and differentiate between the contributions from star formation, AGN accretion, and jets, we have observed a nearby sample of Seyfert galaxies along with a comparison sample of starburst galaxies using the EVLA in full-polarization mode in the B-array configuration. The radio morphologies of the Seyfert galaxies show lobe/bubble-like features or prominent cores in radio emission whereas the starburst galaxies show radio emission spatially coincident with the star-forming regions seen in optical images. There is tentative evidence that Seyferts tend to show more polarized structures than starburst galaxies at the resolution of our observations. We find that unlike a sample of Seyfert galaxies hosting kilo-parsec scale radio (KSR) emission, starburst galaxies with superwinds do not show radio-excess compared to the radio-FIR correlation. This suggests that shock acceleration is not adequate to explain the excess radio emission seen in Seyferts and hence most likely have a jet-related origin. We also find that the [O III] luminosity of the Seyferts is correlated with the off-nuclear radio emission from the lobes, whereas it is not well correlated with the total emission which also includes the core. This suggests strong jet-medium interaction, which in turn limits the jet/lobe extents in Seyferts. We find that the power contribution of AGN jet, AGN accretion, and star formation is more or less comparable in our sample of Seyfert galaxies. We also find indications of episodic AGN activity in many of our Seyfert galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
